Sparse Near-Field Channel Estimation for XL-MIMO via Adaptive Filtering

Extremely large-scale multiple-input multiple-output (XL-MIMO) systems operating at sub-THz carrier frequencies represent a promising solution to meet the demands of next-generation wireless applications. This work focuses on sparse channel estimation for XL-MIMO systems operating in the near-field (NF) regime. Assuming a practical subarray-based architecture, we develop a NF channel estimation framework based on adaptive filtering, referred to as \textit{polar-domain zero-attracting least mean squares (PD-ZALMS)}. The proposed method achieves significantly superior channel estimation accuracy and lower computational complexity compared with the well-established polar-domain orthogonal matching pursuit. In addition, the proposed PD-ZALMS is shown to outperform the oracle least-squares channel estimator at low-to-moderate signal-to-noise ratio.

==> Results/NMSE_Pilot.txt <==
Pilot,OLS,PDZALMS,MAD_OMP,PD_OMP
3,-13.6862117959558,-14.1566624539233,3.4969,0.476937729297223
6,-18.0152773892347,-26.0340146075122,3.39454962393911,-3.56773498569897
9,-20.3481893373435,-29.2462595082683,3.54785346962245,-10.2958722366775
12,-21.9322920178543,-30.8024710964564,3.29291326993135,-15.0354518142268
15,-22.8869332043923,-31.5136831870312,2.96338813684024,-16.947676014406
18,-23.8850847481444,-31.7029042251715,2.70258518849342,-17.9705389465888
21,-24.6163346057298,-31.7380330454068,2.36860120382258,-18.8698698487511
24,-25.4796025376529,-31.9173541030872,2.12525049839578,-19.4579255170473
27,-25.7337607597011,-31.7853348258678,1.9589296298779,-20.180392270933
30,-26.023168436589,-31.5806695046486,1.74314985696411,-20.3920275629259

==> Results/NMSE_SNR.txt <==
SNR,PDZALMS,OLS,PDOMP,MADOMP
-15,8.3938583994993,2.81172632747843,9.15394212774358,13.907119846741
-10,3.42289147355177,-2.18827367252157,4.53462150476187,9.6037428119931
-5,-1.62971179404481,-7.18827367252158,-0.352647797504767,6.33111080399885
0,-7.14238410917775,-12.1882736725216,-5.87524682067307,4.35453838771423
5,-15.2012503081237,-17.1882736725216,-11.3763023102129,3.53652546884382
10,-27.0076164808314,-22.1882736725216,-16.8196731569954,3.21337855475789
15,-32.121241917779,-27.1882736725216,-20.8750160001395,3.13066551727286
20,-35.6460671174623,-32.1882736725216,-23.5918129592256,3.10527504250017
25,-38.12881543047,-37.1882736725216,-25.1623825696128,3.0886478264902
30,-39.6566049050045,-42.1882736725216,-25.7456367016007,3.09902664591772
35,-40.8318893567387,-47.1882736725216,-25.9338401312109,3.09551681110728
40,-41.8808186338984,-52.1882736725216,-26.4046828074453,3.09541240352871


==> Results/files_txt/NMSE_Pilot.txt <==


Pilot,PDZALMS,OLS,PDOMP,MADOMP
3,-23.7328777842876,-18.1443501202096,-0.256584992550417,3.44048
6,-29.9700729831782,-23.142916275179,-6.37767925495161,3.41048344816623
9,-31.6049269513439,-25.4028731925467,-14.618234079779,3.50313746530188
12,-32.4764175389012,-26.8411811365667,-20.3414084288747,3.227925892899
15,-33.0246874508697,-27.8564642347368,-22.0613922213641,2.91751877091028
18,-33.4313792495292,-28.7942167020028,-23.1905946401346,2.62128726421032
21,-33.6103403089552,-29.5687011875145,-23.9329400823598,2.33925108546716
24,-33.7903399887413,-30.2390508167029,-24.6175429914253,2.10227189570946
27,-33.7230555511535,-30.6244322005067,-25.2594368391231,1.90619255826645
30,-33.7911961141394,-31.1579125631338,-25.7452151050982,1.72694041594067


==> Results/files_txt/NMSE_SNR.txt <==
SNR,PDZALMS,OLS,PDOMP,MADOMP
-15,8.28190321715715,2.14353576526325,8.62059278406526,13.4673337996725
-10,3.28929392297005,-2.85646423473675,3.88947882317885,9.23431545609126
-5,-1.76613571866345,-7.85646423473674,-1.28820403097698,6.01351583520225
0,-7.24907709835974,-12.8564642347367,-6.84760176824176,4.12043237460744
5,-15.2804647937466,-17.8564642347367,-12.5743530755477,3.30854033538202
10,-27.490664533386,-22.8564642347367,-17.7724091773955,3.01899265838526
15,-33.0329740945615,-27.8564642347368,-22.0613922213641,2.91751877091028
20,-37.4657131644645,-32.8564642347367,-25.2663725986047,2.89350479729312
25,-41.0904903621371,-37.8564642347367,-27.1967833215347,2.88286509077896
30,-43.5230629126235,-42.8564642347367,-27.8441203754278,2.88372947471959
35,-44.6279511526066,-47.8564642347367,-28.0705023069815,2.88177444040975
40,-45.0819328760594,-52.8564642347368,-28.0770398431688,2.88141442982858

